A survey on obstacle-type problems for fourth order elliptic operators

In this article we give a brief overview of some known results in the theory of obstacle-type problems associated with a class of fourth-order elliptic operators, and we highlight our recent work with collaborators in this direction. Obstacle-type problems governed by operators of fourth order naturally arise in the linearized Kirchhoff-Love theory for plate bending phenomena. Moreover, as first observed by Yang in \cite{Y13}, boundary obstacle-type problems associated with the weighted bi-Laplace operator can be seen as extension problems, in the spirit of the one introduced by Caffarelli-Silvestre, for the fractional Laplacian $(-\Delta)^s$ in the case $1<s<2$. In our recent work, we investigate some problems of this type, where we are concerned with the well-posedness of the problem, the regularity of solutions, and the structure of the free boundary. In our approach, we combine classical techniques from potential theory and the calculus of variations with more modern methods, such as the localization of the operator and monotonicity formulas.

==> read_me.txt <==
Template for Matematica Contemporanea - 2021
Authors' instructions

The main file of the template is:
Mat_Contemp_template.tex

It uses the following graphic files:
logo_SBM.pdf
MC_red.pdf
logo_orchid.jgp


--------------------
(1) Optional LaTeX packages should be added at the beginning of the file, in the area marked as:
% optional LaTeX packages
...
...
% end of optional packages

---------------------
(2) The Preamble, whose beginning and end are marked by:

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Preamble --- authors can ignore this
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
....
....

%%%%%%%%%%%%%%%%%%
% End of Preamble
%%%%%%%%%%%%%%%%%%

should not be modified. Note that the Preamble contains the theorem-like commands:

\newtheorem{theorem}{Theorem}[section]
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{proposition}[theorem]{Proposition}
\newtheorem{conjecture}[theorem]{Conjecture}

\theoremstyle{definition}
\newtheorem{definition}[theorem]{Definition}
\theoremstyle{definition}
\newtheorem{remark}[theorem]{Remark}
\theoremstyle{definition}
\newtheorem{example}[theorem]{Example}

---------------------
(3) General data about the paper (author(s), affiliation, address, title, short title, etc.) is given in the area whose beginning and end are marked by:

%%%%%%%
% All data of the paper:
% title, short title, authors, affiliations, addresses, etc.
%%%%%%%
...
...

%%%%%%
% End of All data of the paper
%%%%%%

Note that: dedication, abstract, keywords and MSC codes are given below.

-----------------------
(4) Insert your own macros in the area whose beginning and end are marked by:

%%%%%%%
% Macros defined by the author
%%%%%%%
.....
.....

%%%%%%%%%
% End of macros
%%%%%%%%%
Note that an excessive use of macros may create conflict with existing LaTeX commands/macros. 

-----------------------
(5) Add dedication, abstract, keywords and MSC codes in the minipage whose beginning and end are marked by:

%%%%%%%%%%%
% Minipage with: dedication, Abstract, keywords, and MSC
%%%%%%%%%%%
....
....

%%%%%%%%%%%%%
% end of minipage with abstract, dedication, keywords and MSC
%%%%%%%%%%%%%

----------------------
(6) The main body of the article, Introduction, Sections, Appendices, Acknowledgements, Bibliography, etc., must be added below the minipage with dedication, abstract, keywords and MSC. Please, follow the examples given in the template for the bibliography. Use of bibtex is not encouraged, but it can be handled.

---------------------

Thanks for your cooperation!
